On the Use of Field RR Lyrae as Galactic Probes. VI. Mixed mode RR Lyrae variables in Fornax and in nearby dwarf galaxies

We investigate the properties of the mixed-mode (RRd) RR Lyrae (RRL) variables in the Fornax dwarf spheroidal (dSph) galaxy by using $B$- and $V$-band time series collected over twenty-four years. We compare the properties of the RRds in Fornax with those in the Magellanic Clouds and in nearby dSphs, with special focus on Sculptor. We found that the ratio of RRds over the total number of RRLs decreases with metallicity. Typically, dSphs have very few RRds with 0.49$\ltsim P_0 \ltsim $0.53 days, but Fornax fills this period gap in the Petersen diagram (ratio between first overtone over fundamental period versus fundamental period). We also found that the distribution in the Petersen diagram of Fornax RRds is similar to SMC RRds, thus suggesting that their old stars have a similar metallicity distribution. We introduce the Period-Amplitude RatioS (PARS) diagram, a new pulsation diagnostics independent of distance and reddening. We found that LMC RRds in this plane are distributed along a short- and a long-period sequence that we identified as the metal-rich and the metal-poor component. These two groups are also clearly separated in the Petersen and Bailey (luminosity amplitude versus logarithmic period) diagrams. These circumstantial evidence indicates that the two groups have different evolutionary properties. All the pulsation diagnostics adopted in this investigation suggest that old stellar populations in Fornax and Sculptor dSphs underwent different chemical enrichment histories. Fornax RRds are similar to SMC RRds, while Sculptor RRds are more similar to the metal-rich component of the LMC RRds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
